Variational principle for scale-free network motifs

For scale-free networks with degrees following a power law with an exponent $\tau\in(2,3)$, the structures of motifs (small subgraphs) are not yet well understood. We introduce a method designed to identify the dominant structure of any given motif as the solution of an optimization problem. The unique optimizer describes the degrees of the vertices that together span the most likely motif, resulting in explicit asymptotic formulas for the motif count and its fluctuations. We then classify all motifs into two categories: motifs with small and large fluctuations.

==> Figures/graphletstyp4.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[varwidth=\textwidth]{standalone}
\usepackage{graphicx}
\usepackage[labelsep=none]{subcaption}
\usepackage{amsmath}
\usepackage{tikz}
%


\renewcommand\thesubfigure{(\alph{subfigure})}

\DeclareCaptionLabelSeparator{horse}{\enskip}
\captionsetup{
  font=footnotesize,
  labelsep=horse
}


\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\begin{document}
\begin{figure}
%\definecolor{mycolor1}{RGB}{230,37,52}%
%	\tikzstyle{every node}=[circle,fill=black!25,minimum size=8pt,inner sep=0pt]
%	\tikzstyle{S1}=[fill=mycolor1!60]
%	\tikzstyle{S2}=[fill=mycolor1!60!black]
%	\tikzstyle{S3}=[fill=mycolor1]
%	\tikzstyle{n1}=[fill=mycolor1!20]
\definecolor{mycolor1}{rgb}{1,1,0.8}%
\definecolor{mycolor2}{rgb}{0.6314,0.8549,0.7059}%
\definecolor{mycolor3}{rgb}{0.2549,0.7137,0.7686}%
\definecolor{mycolor4}{rgb}{0.1333,0.3696,0.6588}%
	\tikzstyle{every node}=[circle,fill=black!25,minimum size=8pt,inner sep=0pt,draw=black]
	\tikzstyle{S1}=[fill=mycolor2]
	\tikzstyle{S2}=[fill=mycolor4]
	\tikzstyle{S3}=[fill=mycolor3]
	\tikzstyle{n1}=[fill=mycolor1]
	\centering
	\begin{subfigure}{0.17\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[S3,label={[label distance=0.05cm]230:$t_1$}] (a) at (0,0) {};
		\node[S3,label={[label distance=0.05cm]-50:$t_1$}] (b) at (1,0) {};
		\node[S3,label={[label distance=0.05cm]-230:$t_1$}] (c) at (0,1) {};
		\node[S3,label={[label distance=0.05cm]50:$t_1$}] (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (a)--(d);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$K_4$\\ $n^{6-2\tau}$}
		\label{fig:K4types}
	\end{subfigure}
	\begin{subfigure}{0.17\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[label={[label distance=0.05cm]230:$t_2$}] (a) at (0,0) {};
		\node[label={[label distance=0.05cm]-50:$t_3$}] (b) at (1,0) {};
		\node[label={[label distance=0.05cm]-230:$t_3$}] (c) at (0,1) {};
		\node[label={[label distance=0.05cm]50:$t_2$}] (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{diamond\\ $n^{6-2\tau}\log(n)$}
		\label{fig:squareextratype}
	\end{subfigure}
	\begin{subfigure}{0.17\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[S3,label={[label distance=0.05cm]230:$t_4$}] (a) at (0,0) {};
		\node[S3,label={[label distance=0.05cm]-50:$t_4$}] (b) at (1,0) {};
		\node[S3,label={[label distance=0.05cm]-230:$t_4$}] (c) at (0,1) {};
		\node[S3,label={[label distance=0.05cm]50:$t_4$}] (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{square\\ $n^{6-2\tau}$}
		\label{fig:squaretype}
	\end{subfigure}
	
	
	\begin{subfigure}{0.17\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1,label={[label distance=0.05cm]230:$t_5$}] (a) at (0,0) {};
		\node[S1,label={[label distance=0.05cm]-50:$t_6$}] (b) at (1,0) {};
		\node[S2,label={[label distance=0.05cm]-230:$t_7$}] (c) at (0,1) {};
		\node[S1,label={[label distance=0.05cm]50:$t_6$}] (d) at (1,1) {};
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{paw\\ $n^{7-2\tau-\frac{1}{\tau-1}}$}
		\label{fig:pawtype}
	\end{subfigure}
	\begin{subfigure}{0.17\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1,label={[label distance=0.05cm]230:$t_8$}] (a) at (0,0) {};
		\node[n1,label={[label distance=0.05cm]-50:$t_8$}] (b) at (1,0) {};
		\node[S2,label={[label distance=0.05cm]-230:$t_9$}] (c) at (0,1) {};
		\node[n1,label={[label distance=0.05cm]50:$t_8$}] (d) at (1,1) {};
		\draw[edge] (c)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{claw\\ $n^{\frac{3}{\tau-1}}$}
		\label{fig:wedge4type}
	\end{subfigure}
	\begin{subfigure}{0.17\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1,label={[label distance=0.05cm]230:$t_{10}$}] (a) at (0,0) {};
		\node[n1,label={[label distance=0.05cm]-50:$t_{10}$}] (b) at (1,0) {};
		\node[label={[label distance=0.04cm]-230:$t_{11}$}] (c) at (0,1) {};
		\node[label={[label distance=0.04cm]50:$t_{11}$}] (d) at (1,1) {};
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{path\\ $n^{4-\tau}\log(n)$}
	\end{subfigure}
	\end{figure}
\end{document}

==> Figures/motifsdeg.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.38\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\large]
\begin{document}

\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
at={(0.758in,0.481in)},
scale only axis,
axis on top,
xmin=0.5,
xmax=5.5,
xtick={1,2,3,4,5},
xticklabels={Gowalla,Oregon,Enron,PGP,Hep},
xtick style ={draw=none},
y dir=reverse,
ymin=0.5,
ymax=6.5,
ytick={1,2,3,4,5,6},
yticklabels={{claw},{path},{paw},{diamond},{square},{$K_4$}},
ytick style = {draw=none},
axis background/.style={fill=white}
]
\addplot [forget plot] graphics [xmin=0.5,xmax=5.5,ymin=0.5,ymax=6.5] {test2-1.png};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/motifsexp4.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[varwidth=0.75\textwidth]{standalone}
\usepackage{graphicx}
\usepackage[labelsep=none]{subcaption}
\usepackage{amsmath}
\usepackage{tikz}
%


\renewcommand\thesubfigure{(\alph{subfigure})}

\DeclareCaptionLabelSeparator{horse}{\enskip}
\captionsetup{
  font=footnotesize,
  labelsep=horse
}


\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\begin{document}
\begin{figure}
%	\definecolor{mycolor1}{RGB}{230,37,52}%
%	\tikzstyle{every node}=[circle,fill=black!25,minimum size=8pt,inner sep=0pt]
%	\tikzstyle{S1}=[fill=mycolor1!60]
%	\tikzstyle{S2}=[fill=mycolor1!60!black]
%	\tikzstyle{S3}=[fill=mycolor1]
%	\tikzstyle{n1}=[fill=mycolor1!20]
\definecolor{mycolor1}{rgb}{1,1,0.8}%
\definecolor{mycolor2}{rgb}{0.6314,0.8549,0.7059}%
\definecolor{mycolor3}{rgb}{0.2549,0.7137,0.7686}%
\definecolor{mycolor4}{rgb}{0.1333,0.3696,0.6588}%
\definecolor{mycolor5}{rgb}{0,0,0}
	\tikzstyle{every node}=[circle,fill=black!25,minimum size=8pt,inner sep=0pt,draw=black]
	\tikzstyle{S1}=[fill=mycolor2]
	\tikzstyle{S2}=[fill=mycolor5]
	\tikzstyle{S3}=[fill=mycolor3]
	\tikzstyle{n1}=[fill=mycolor1]
	\begin{subfigure}{0.26\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[S3] (a) at (0,0) {};
		\node[S3] (b) at (1,0) {};
		\node[S3] (c) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (a)--(c);
		\end{tikzpicture}	
		\caption{$n^{\frac{3}{2}(3-2\tau)}$}
		\label{fig:K3exp}
	\end{subfigure}
	\begin{subfigure}{0.22\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[n1] (b) at (1,1) {};
		\node[S2] (c) at (0,1) {};
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(b);
		\end{tikzpicture}	
		\caption{$n^{4-\tau}$}
		\label{fig:3wedge}
	\end{subfigure}
	\begin{subfigure}{0.21\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[S3] (a) at (0,0) {};
		\node[S3] (b) at (1,0) {};
		\node[S3] (c) at (0,1) {};
		\node[S3] (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (a)--(d);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{6-2\tau}$}
		\label{fig:K4exp}
	\end{subfigure}
	\begin{subfigure}{0.27\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node (a) at (0,0) {};
		\node (b) at (1,0) {};
		\node (c) at (0,1) {};
		\node (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{6-2\tau}\log(n)$}
		\label{fig:squareextraexp}
	\end{subfigure}

	\begin{subfigure}{0.26\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[] (a) at (0,0) {};
		\node[] (b) at (1,0) {};
		\node[] (c) at (0,1) {};
		\node[] (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{6-2\tau}\log(n)$}
		\label{fig:squareexp}
	\end{subfigure}
	\begin{subfigure}{0.22\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[n1] (b) at (1,0) {};
		\node[S2] (c) at (0,1) {};
		\node[n1] (d) at (1,1) {};
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{4-\tau}$}
		\label{fig:pawexp}
	\end{subfigure}
	\begin{subfigure}{0.22\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[n1] (b) at (1,0) {};
		\node[S2] (c) at (0,1) {};
		\node[n1] (d) at (1,1) {};
		\draw[edge] (c)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{4-\tau}$}
		\label{fig:wedge4exp}
	\end{subfigure}
	\begin{subfigure}{0.25\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[n1] (b) at (1,0) {};
		\node (c) at (0,1) {};
		\node (d) at (1,1) {};
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{4-\tau}\log(n)$}
		\label{fig:4pathexp}
	\end{subfigure}
	\end{figure}
\end{document}

==> Figures/motifstot.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\large]
\begin{document}

\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
at={(1.22in,0.481in)},
scale only axis,
axis on top,
xmin=0.5,
xmax=5.5,
xtick={1,2,3,4,5},
xticklabels={{Hep},{gowalla},{pgp},{oregon},{Enron}},
y dir=reverse,
ymin=0.5,
ymax=11.5,
ytick={1,2,3,4,5,6,7,8,9,10,11},
yticklabels={{claw, $1/(\tau-1)$},{claw, 1},{path, -},{path, 1},{paw, $1/(\tau-1)$},{paw, $(\tau-2)/(\tau-1)$},{paw, 1},{diamond, -},{diamond, -},{cycle, $\sqrt{n}$},{K4, $\sqrt{n}$}},
axis background/.style={fill=white}
]
\addplot [forget plot] graphics [xmin=0.5,xmax=5.5,ymin=0.5,ymax=11.5] {test-1.png};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/motifstyp4.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[varwidth=0.75\textwidth]{standalone}
\usepackage{graphicx}
\usepackage[labelsep=none]{subcaption}
\usepackage{amsmath}
\usepackage{tikz}
%


\renewcommand\thesubfigure{(\alph{subfigure})}

\DeclareCaptionLabelSeparator{horse}{\enskip}
\captionsetup{
  font=footnotesize,
  labelsep=horse
}


\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\begin{document}
\begin{figure}
%	\definecolor{mycolor1}{RGB}{230,37,52}%
%	\tikzstyle{every node}=[circle,fill=black!25,minimum size=8pt,inner sep=0pt]
%	\tikzstyle{S1}=[fill=mycolor1!60]
%	\tikzstyle{S2}=[fill=mycolor1!60!black]
%	\tikzstyle{S3}=[fill=mycolor1]
%	\tikzstyle{n1}=[fill=mycolor1!20]
\definecolor{mycolor1}{rgb}{1,1,0.8}%
\definecolor{mycolor2}{rgb}{0.6314,0.8549,0.7059}%
\definecolor{mycolor3}{rgb}{0.2549,0.7137,0.7686}%
\definecolor{mycolor4}{rgb}{0.1333,0.3696,0.6588}%
	\tikzstyle{every node}=[circle,fill=black!25,minimum size=8pt,inner sep=0pt,draw=black]
	\tikzstyle{S1}=[fill=mycolor2]
	\tikzstyle{S2}=[fill=mycolor4]
	\tikzstyle{S3}=[fill=mycolor3]
	\tikzstyle{n1}=[fill=mycolor1]
		\begin{subfigure}{0.26\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[S3] (a) at (0,0) {};
		\node[S3] (b) at (1,0) {};
		\node[S3] (c) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (a)--(c);
		\end{tikzpicture}	
		\caption{$n^{\frac{3}{2}(3-2\tau)}$}
		\label{fig:K3typ}
	\end{subfigure}
	\begin{subfigure}{0.22\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[n1] (b) at (1,1) {};
		\node[S2] (c) at (0,1) {};
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(b);
		\end{tikzpicture}	
		\caption{$n^{\frac{2}{\tau-1}}$}
		\label{fig:3wedgetyp}
	\end{subfigure}
	\begin{subfigure}{0.21\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[S3] (a) at (0,0) {};
		\node[S3] (b) at (1,0) {};
		\node[S3] (c) at (0,1) {};
		\node[S3] (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (a)--(d);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{6-2\tau}$}
		\label{fig:K4}
	\end{subfigure}
	\begin{subfigure}{0.27\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node (a) at (0,0) {};
		\node (b) at (1,0) {};
		\node (c) at (0,1) {};
		\node (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{6-2\tau}\log(n)$}
		\label{fig:squareextra}
	\end{subfigure}

	\begin{subfigure}{0.26\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[] (a) at (0,0) {};
		\node[] (b) at (1,0) {};
		\node[] (c) at (0,1) {};
		\node[] (d) at (1,1) {};
		\draw[edge] (a)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{6-2\tau}\log(n)$}
		\label{fig:square}
	\end{subfigure}
	\begin{subfigure}{0.23\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[S1] (b) at (1,0) {};
		\node[S2] (c) at (0,1) {};
		\node[S1] (d) at (1,1) {};
		\draw[edge] (c)--(b);
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{7-2\tau-\frac{1}{\tau-1}}$}
		\label{fig:paw}
	\end{subfigure}
	\begin{subfigure}{0.21\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[n1] (b) at (1,0) {};
		\node[S2] (c) at (0,1) {};
		\node[n1] (d) at (1,1) {};
		\draw[edge] (c)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{\frac{3}{\tau-1}}$}
		\label{fig:wedge4}
	\end{subfigure}
	\begin{subfigure}{0.26\linewidth}
		\centering
		\begin{tikzpicture}
		\tikzstyle{edge} = [draw,thick,-]
		\node[n1] (a) at (0,0) {};
		\node[n1] (b) at (1,0) {};
		\node (c) at (0,1) {};
		\node (d) at (1,1) {};
		\draw[edge] (d)--(b);
		\draw[edge] (a)--(c);
		\draw[edge] (c)--(d);
		\end{tikzpicture}	
		\caption{$n^{4-\tau}\log(n)$}
	\end{subfigure}
	\end{figure}
\end{document}

==> Figures/selfavgtot.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[varwidth=0.75\textwidth]{standalone}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{amsmath}
\usepackage{tikz}
%


\renewcommand\thesubfigure{(\alph{subfigure})}

\DeclareCaptionLabelSeparator{horse}{\enskip}
\captionsetup{
  font=footnotesize,
  labelsep=horse
}


\begin{document}
\begin{figure}
\centering
\captionsetup[subfigure]{justification=centering}
	\begin{subfigure}{0.31\linewidth}
		\centering
		\includegraphics[width=\textwidth]{tr28x100000.pdf}
		\vspace{-1.6\baselineskip}
		\caption{$\tau=2.8,n=10^5$, triangles}
		\label{fig:tr28100000}
	\end{subfigure}
	\begin{subfigure}{0.31\linewidth}
			\centering
		\includegraphics[width=\textwidth]{tr22x100000.pdf}
		\vspace{-1.6\baselineskip}
		\caption{$\tau=2.2,n=10^5$, triangles}
		\label{fig:tr22100000}
	\end{subfigure}
	\begin{subfigure}{0.31\linewidth}
		\centering
		\includegraphics[width=\textwidth]{w22x100000.pdf}
		\vspace{-1.6\baselineskip}
		\caption{$\tau=2.2,n=10^5$, wedges}
		\label{fig:w22100000}
	\end{subfigure}
	
	\begin{subfigure}{0.32\linewidth}
		\centering
		\includegraphics[width=\textwidth]{tr28x5000000.pdf}
		\vspace{-1.6\baselineskip}
		\caption{$\tau=2.8$,\\ $n=5\cdot 10^6$, triangles}
		\label{fig:tr285000000}
	\end{subfigure}
	\begin{subfigure}{0.32\linewidth}
		\centering
		\includegraphics[width=\textwidth]{tr22x5000000.pdf}
		\vspace{-1.6\baselineskip}
		\caption{$\tau=2.2$,\\ $ n=5\cdot 10^6$, triangles}
		\label{fig:tr225000000}
	\end{subfigure}
	\begin{subfigure}{0.32\linewidth}
		\centering
		\includegraphics[width=\textwidth]{w22x5000000.pdf}
		\vspace{-1.6\baselineskip}
		\caption{$\tau=2.2$,\\ $n=5\cdot 10^6$, wedges}
		\label{fig:w225000000}
	\end{subfigure}
	\end{figure}
\end{document}

==> Figures/temp.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\begin{document}
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
axis on top,
xmin=0.5,
xmax=5.5,
xtick={1,2,3,4,5},
xticklabels={{gowalla},{oregon},{Enron},{pgp},{Hep}},
y dir=reverse,
ymin=0.5,
ymax=6.5,
ytick={1,2,3,4,5,6},
yticklabels={{claw},{path},{paw},{diamond},{square},{K4}},
axis background/.style={fill=white}
]
\addplot [forget plot] graphics [xmin=0.5,xmax=5.5,ymin=0.5,ymax=6.5] {temp-1.png};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/tr22x5000000.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath,amsfonts}

\definecolor{mycolor1}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor2}{RGB}{230,37,52}%
\definecolor{mycolor3}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{colorn}{HTML}{4b0082}

\definecolor{mycolor2}{rgb}{0.1333,0.3696,0.6588}%
%
\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\Huge]
\begin{document}
%
\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
scale only axis,
xmode=log,
xminorticks=true,
xlabel={$N(\triangle)/\mathbb{E}[N(\triangle)]$},
ymin=0,
ymax=3,
%ylabel={frequency},
axis background/.style={fill=white},
axis lines=left,axis line style = {very thick,-stealth,shorten >=-10pt}
]
\addplot[fill=colorn,fill opacity=0.7,draw=black,ybar interval,area legend] plot table[row sep=crcr] {%
x	y\\
0.1	0\\
0.117210229753348	0\\
0.137382379588326	0\\
0.161026202756094	0\\
0.18873918221351	0\\
0.221221629107045	0\\
0.259294379740467	0\\
0.30391953823132	0\\
0.356224789026244	0\\
0.41753189365604	0\\
0.489390091847749	0\\
0.573615251044868	0\\
0.672335753649934	0.411473197130819\\
0.788046281566991	1.68214191463283\\
0.923670857187386	2.52951082378909\\
1.08263673387405	1.36365542054472\\
1.26896100316792	0.29487458252142\\
1.48735210729351	0.014307725931881\\
1.74332882219999	0\\
2.04335971785694	0\\
2.39502661998749	0\\
2.80721620394118	0\\
3.29034456231267	0\\
3.85662042116347	0\\
4.52035365636024	0\\
5.29831690628371	0\\
6.21016941891562	0\\
7.27895384398315	0\\
8.53167852417281	0\\
10	0\\
};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/w22x100000.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath,amsfonts}

\definecolor{mycolor1}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor2}{RGB}{230,37,52}%
\definecolor{mycolor3}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{colorn}{HTML}{4b0082}
%
\definecolor{mycolor2}{rgb}{0.1333,0.3696,0.6588}%
\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\Huge]
\begin{document}
%
\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
scale only axis,
xmode=log,
xminorticks=true,
xlabel={$N(\vee)/\mathbb{E}[N(\vee)]$},
ymin=0,
ymax=3.5,
%ylabel={frequency},
axis background/.style={fill=white},
axis lines=left,axis line style = {very thick,-stealth,shorten >=-10pt}
]
\addplot[fill=colorn,fill opacity=0.7,draw=black,ybar interval,area legend] plot table[row sep=crcr] {%
x	y\\
0.1	2.2861920309522\\
0.127427498570313	2.48880181837122\\
0.162377673918872	2.37739244820297\\
0.206913808111479	1.78197783172941\\
0.263665089873036	1.42470007672803\\
0.335981828628378	0.945070964884807\\
0.428133239871939	0.658049245168941\\
0.545559478116852	0.432458692427349\\
0.695192796177561	0.314462841317765\\
0.885866790410083	0.197248492805002\\
1.12883789168469	0.116946923851046\\
1.43844988828766	0.0877617689622319\\
1.83298071083244	0.0522838685335042\\
2.33572146909012	0.0332856144509355\\
2.97635144163132	0.0272850344447295\\
3.79269019073225	0.0162367414763106\\
4.83293023857175	0.00828226409370997\\
6.15848211066026	0.00662458142701942\\
7.84759970351461	0.0109369010406572\\
10	0.0109369010406572\\
};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/w22x1000000.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath,amsfonts}

\definecolor{mycolor1}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor2}{RGB}{230,37,52}%
\definecolor{mycolor3}{rgb}{0.00000,0.44700,0.74100}%
%
\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\Large]
\begin{document}
%
\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
scale only axis,
xmode=log,
xminorticks=true,
xlabel={$N(\vee)/\mathbb{E}[N(\vee)]$},
ymin=0,
ymax=3.5,
ylabel={frequency},
axis background/.style={fill=white},
axis lines=left,axis line style = {very thick,-stealth,shorten >=-10pt}
]
\addplot[fill=mycolor2,fill opacity=0.2,draw=black,ybar interval,area legend] plot table[row sep=crcr] {%
x	y\\
0.1	2.98160910274539\\
0.127427498570313	2.70878607646707\\
0.162377673918872	2.64638978501927\\
0.206913808111479	1.73397242728428\\
0.263665089873036	1.59067234159368\\
0.335981828628378	0.967214584018505\\
0.428133239871939	0.514368918706064\\
0.545559478116852	0.407435689241738\\
0.695192796177561	0.370161916347888\\
0.885866790410083	0.159209908715474\\
1.12883789168469	0.0993687286612696\\
1.43844988828766	0.106649938998551\\
1.83298071083244	0.0470219677956882\\
2.33572146909012	0.0257777027548752\\
2.97635144163132	0.0188437401229566\\
3.79269019073225	0.0192459036059983\\
4.83293023857175	0.00469315147388511\\
6.15848211066026	0.00287943433990079\\
7.84759970351461	0.00604328960067661\\
10	0.00604328960067661\\
};
\end{axis}
\end{tikzpicture}%
\end{document}

==> Figures/w22x5000000.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath,amsfonts}

\definecolor{mycolor1}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor2}{RGB}{230,37,52}%
\definecolor{mycolor3}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{colorn}{HTML}{4b0082}
%
\definecolor{mycolor2}{rgb}{0.1333,0.3696,0.6588}%
\newlength\fheight 
\newlength\fwidth 
		\setlength\fheight{0.44\textwidth} 
	\setlength\fwidth{0.65\textwidth}
\tikzstyle{every node}=[font=\Huge]
\begin{document}
%
\begin{tikzpicture}

\begin{axis}[%
	width=0.951\fwidth,
	height=\fheight,
	at={(0\fwidth,0\fheight)},
scale only axis,
xmode=log,
xminorticks=true,
xlabel={$N(\vee)/\mathbb{E}[N(\vee)]$},
ymin=0,
ymax=3.5,
%ylabel={frequency},
axis background/.style={fill=white},
axis lines=left,axis line style = {very thick,-stealth,shorten >=-10pt}
]
\addplot[fill=colorn,fill opacity=0.7,draw=black,ybar interval,area legend] plot table[row sep=crcr] {%
x	y\\
0.1	2.75807072097882\\
0.127427498570313	3.30675812075671\\
0.162377673918872	2.0337936273061\\
0.206913808111479	1.82794304934365\\
0.263665089873036	1.4681414412354\\
0.335981828628378	0.778893722289866\\
0.428133239871939	0.809027925699791\\
0.545559478116852	0.407247840248086\\
0.695192796177561	0.352653024042796\\
0.885866790410083	0.184346925263704\\
1.12883789168469	0.10108905874574\\
1.43844988828766	0.107362677395812\\
1.83298071083244	0.058515785344589\\
2.33572146909012	0.0329732390250881\\
2.97635144163132	0.00257406012311348\\
3.79269019073225	0.0160538379595005\\
4.83293023857175	0.0110966122539708\\
6.15848211066026	0.00510705123358925\\
7.84759970351461	0.00102764342939869\\
10	0.00102764342939869\\
};
\end{axis}
\end{tikzpicture}%
\end{document}
